Entry Deterrence with Public Signals: Revisiting the Chain-Store Paradox

We revisit the classic chain-store paradox by introducing exogenous public signals about the incumbent's private type that arrive each period over a finite horizon. We fully characterize perfect Bayesian equilibria in terms of sequences of reputation cutoffs that increase over time: entrants enter below their cutoff, while the normal incumbent mixes below its cutoff and fights above it. The equilibrium outcome is generically unique. Information arrival dampens the incentive to build a reputation, so full deterrence need not emerge as the horizon grows arbitrarily long, even when the incumbent is very patient. We characterize exactly when there is full deterrence in the limit, along with the limiting equilibrium when there is not.

==> cutoff_data.dat <==
t	news	nonews
0.	0.3687752091950131	0.0625
1.	0.3722164374738801	0.0625
2.	0.3759938185808361	0.0625
3.	0.3801623041645793	0.125
4.	0.3848044369693769	0.125
5.	0.38983668876281824	0.125
6.	0.39556133247764014	0.125
7.	0.40193081614786574	0.125
8.	0.4090743358078917	0.125
9.	0.4170853645339661	0.25
10.	0.4260087806305428	0.25
11.	0.43609444236074996	0.25
12.	0.44781579936566324	0.25
13.	0.4637298296116872	0.25
14.	0.4945722181117963	0.25
15.	0.5	0.5
16.	0.5	0.5
17.	0.5	0.5
18.	0.5	0.5
19.	0.5	0.5
20.	0.5	0.5

==> value_data.dat <==
phi	V0news	V10news	V20	V0nonews	V10nonews
0.	0.	0.	0.	0.	0.
0.001001001001001001	0.	0.	0.	0.	0.
0.002002002002002002	0.	0.	0.	0.	0.
0.003003003003003003	0.	0.	0.	0.	0.
0.004004004004004004	0.	0.	0.	0.	0.
0.005005005005005005	0.	0.	0.	0.	0.
0.006006006006006006	0.	0.	0.	0.	0.
0.007007007007007007	0.	0.	0.	0.	0.
0.008008008008008008	0.	0.	0.	0.	0.
0.009009009009009009	0.	0.	0.	0.	0.
0.01001001001001001	0.	0.	0.	0.	0.
0.011011011011011011	0.	0.	0.	0.	0.
0.012012012012012012	0.	0.	0.	0.	0.
0.013013013013013013	0.	0.	0.	0.	0.
0.014014014014014014	0.	0.	0.	0.	0.
0.015015015015015015	0.	0.	0.	0.	0.
0.016016016016016016	0.	0.	0.	0.	0.
0.01701701701701702	0.	0.	0.	0.	0.
0.018018018018018018	0.	0.	0.	0.	0.
0.01901901901901902	0.	0.	0.	0.	0.
0.02002002002002002	0.	0.	0.	0.	0.
0.021021021021021023	0.	0.	0.	0.	0.
0.022022022022022022	0.	0.	0.	0.	0.
0.023023023023023025	0.	0.	0.	0.	0.
0.024024024024024024	0.	0.	0.	0.	0.
0.025025025025025027	0.	0.	0.	0.	0.
0.026026026026026026	0.	0.	0.	0.	0.
0.02702702702702703	0.	0.	0.	0.	0.
0.028028028028028028	0.	0.	0.	0.	0.
0.02902902902902903	0.	0.	0.	0.	0.
0.03003003003003003	0.	0.	0.	0.	0.
0.031031031031031032	0.	0.	0.	0.	0.
0.03203203203203203	0.	0.	0.	0.	0.
0.03303303303303303	0.	0.	0.	0.	0.
0.03403403403403404	0.	0.	0.	0.	0.
0.035035035035035036	0.	0.	0.	0.	0.
0.036036036036036036	0.	0.	0.	0.	0.
0.037037037037037035	0.	0.	0.	0.	0.
0.03803803803803804	0.	0.	0.	0.	0.
0.03903903903903904	0.	0.	0.	0.	0.
0.04004004004004004	0.	0.	0.	0.	0.
0.04104104104104104	0.	0.	0.	0.	0.
0.042042042042042045	0.	0.	0.	0.	0.
0.043043043043043044	0.	0.	0.	0.	0.
0.044044044044044044	0.	0.	0.	0.	0.
0.04504504504504504	0.	0.	0.	0.	0.
0.04604604604604605	0.	0.	0.	0.	0.
0.04704704704704705	0.	0.	0.	0.	0.
0.04804804804804805	0.	0.	0.	0.	0.
0.04904904904904905	0.	0.	0.	0.	0.
0.05005005005005005	0.	0.	0.	0.	0.
0.05105105105105105	0.	0.	0.	0.	0.
0.05205205205205205	0.	0.	0.	0.	0.
0.05305305305305305	0.	0.	0.	0.	0.
0.05405405405405406	0.	0.	0.	0.	0.
0.055055055055055056	0.	0.	0.	0.	0.
0.056056056056056056	0.	0.	0.	0.	0.
0.057057057057057055	0.	0.	0.	0.	0.
0.05805805805805806	0.	0.	0.	0.	0.
0.05905905905905906	0.	0.	0.	0.	0.
0.06006006006006006	0.	0.	0.	0.	0.
0.06106106106106106	0.	0.	0.	0.	0.
0.062062062062062065	0.	0.	0.	0.	0.
0.06306306306306306	0.	0.	0.	2.8524999999999996	0.
0.06406406406406406	0.	0.	0.	2.8524999999999996	0.
0.06506506506506507	0.	0.	0.	2.8524999999999996	0.
0.06606606606606606	0.	0.	0.	2.8524999999999996	0.
0.06706706706706707	0.	0.	0.	2.8524999999999996	0.
0.06806806806806807	0.	0.	0.	2.8524999999999996	0.
0.06906906906906907	0.	0.	0.	2.8524999999999996	0.
0.07007007007007007	0.	0.	0.	2.8524999999999996	0.
0.07107107107107107	0.	0.	0.	2.8524999999999996	0.
0.07207207207207207	0.	0.	0.	2.8524999999999996	0.
0.07307307307307308	0.	0.	0.	2.8524999999999996	0.
0.07407407407407407	0.	0.	0.	2.8524999999999996	0.
0.07507507507507508	0.	0.	0.	2.8524999999999996	0.
0.07607607607607608	0.	0.	0.	2.8524999999999996	0.
0.07707707707707707	0.	0.	0.	2.8524999999999996	0.
0.07807807807807808	0.	0.	0.	2.8524999999999996	0.
0.07907907907907907	0.	0.	0.	2.8524999999999996	0.
0.08008008008008008	0.	0.	0.	2.8524999999999996	0.
0.08108108108108109	0.	0.	0.	2.8524999999999996	0.
0.08208208208208208	0.	0.	0.	2.8524999999999996	0.
0.08308308308308308	0.	0.	0.	2.8524999999999996	0.
0.08408408408408409	0.	0.	0.	2.8524999999999996	0.
0.08508508508508508	0.	0.	0.	2.8524999999999996	0.
0.08608608608608609	0.	0.	0.	2.8524999999999996	0.
0.08708708708708708	0.	0.	0.	2.8524999999999996	0.
0.08808808808808809	0.	0.	0.	2.8524999999999996	0.
0.0890890890890891	0.	0.	0.	2.8524999999999996	0.
0.09009009009009009	0.	0.	0.	2.8524999999999996	0.
0.09109109109109109	0.	0.	0.	2.8524999999999996	0.
0.0920920920920921	0.	0.	0.	2.8524999999999996	0.
0.09309309309309309	0.	0.	0.	2.8524999999999996	0.
0.0940940940940941	0.	0.	0.	2.8524999999999996	0.
0.09509509509509509	0.	0.	0.	2.8524999999999996	0.
0.0960960960960961	0.	0.	0.	2.8524999999999996	0.
0.0970970970970971	0.	0.	0.	2.8524999999999996	0.
0.0980980980980981	0.	0.	0.	2.8524999999999996	0.
0.0990990990990991	0.	0.	0.	2.8524999999999996	0.
0.1001001001001001	0.	0.	0.	2.8524999999999996	0.
0.1011011011011011	0.	0.	0.	2.8524999999999996	0.
0.1021021021021021	0.	0.	0.	2.8524999999999996	0.
0.1031031031031031	0.	0.	0.	2.8524999999999996	0.
0.1041041041041041	0.	0.	0.	2.8524999999999996	0.
0.10510510510510511	0.	0.	0.	2.8524999999999996	0.
0.1061061061061061	0.	0.	0.	2.8524999999999996	0.
0.10710710710710711	0.	0.	0.	2.8524999999999996	0.
0.10810810810810811	0.	0.	0.	2.8524999999999996	0.
0.1091091091091091	0.	0.	0.	2.8524999999999996	0.
0.11011011011011011	0.	0.	0.	2.8524999999999996	0.
0.1111111111111111	0.	0.	0.	2.8524999999999996	0.
0.11211211211211211	0.	0.	0.	2.8524999999999996	0.
0.11311311311311312	0.	0.	0.	2.8524999999999996	0.
0.11411411411411411	0.	0.	0.	2.8524999999999996	0.
0.11511511511511512	0.	0.	0.	2.8524999999999996	0.
0.11611611611611612	0.	0.	0.	2.8524999999999996	0.
0.11711711711711711	0.	0.	0.	2.8524999999999996	0.
0.11811811811811812	0.	0.	0.	2.8524999999999996	0.
0.11911911911911911	0.	0.	0.	2.8524999999999996	0.
0.12012012012012012	0.	0.	0.	2.8524999999999996	0.
0.12112112112112113	0.	0.	0.	2.8524999999999996	0.
0.12212212212212212	0.	0.	0.	2.8524999999999996	0.
0.12312312312312312	0.	0.	0.	2.8524999999999996	0.
0.12412412412412413	0.	0.	0.	2.8524999999999996	0.
0.12512512512512514	0.	0.	0.	7.395011805507807	0.
0.12612612612612611	0.	0.	0.	7.395011805507807	0.
0.12712712712712712	0.	0.	0.	7.395011805507807	0.
0.12812812812812813	0.	0.	0.	7.395011805507807	0.
0.12912912912912913	0.	0.	0.	7.395011805507807	0.
0.13013013013013014	0.	0.	0.	7.395011805507807	0.
0.13113113113113112	0.	0.	0.	7.395011805507807	0.
0.13213213213213212	0.	0.	0.	7.395011805507807	0.
0.13313313313313313	0.	0.	0.	7.395011805507807	0.
0.13413413413413414	0.	0.	0.	7.395011805507807	0.
0.13513513513513514	0.	0.	0.	7.395011805507807	0.
0.13613613613613615	0.	0.	0.	7.395011805507807	0.
0.13713713713713713	0.	0.	0.	7.395011805507807	0.
0.13813813813813813	0.	0.	0.	7.395011805507807	0.
0.13913913913913914	0.	0.	0.	7.395011805507807	0.
0.14014014014014015	0.	0.	0.	7.395011805507807	0.
0.14114114114114115	0.	0.	0.	7.395011805507807	0.
0.14214214214214213	0.	0.	0.	7.395011805507807	0.
0.14314314314314314	0.	0.	0.	7.395011805507807	0.
0.14414414414414414	0.	0.	0.	7.395011805507807	0.
0.14514514514514515	0.	0.	0.	7.395011805507807	0.
0.14614614614614616	0.	0.	0.	7.395011805507807	0.
0.14714714714714713	0.	0.	0.	7.395011805507807	0.
0.14814814814814814	0.	0.	0.	7.395011805507807	0.
0.14914914914914915	0.	0.	0.	7.395011805507807	0.
0.15015015015015015	0.	0.	0.	7.395011805507807	0.
0.15115115115115116	0.	0.	0.	7.395011805507807	0.
0.15215215215215216	0.	0.	0.	7.395011805507807	0.
0.15315315315315314	0.	0.	0.	7.395011805507807	0.
0.15415415415415415	0.	0.	0.	7.395011805507807	0.
0.15515515515515516	0.	0.	0.	7.395011805507807	0.
0.15615615615615616	0.	0.	0.	7.395011805507807	0.
0.15715715715715717	0.	0.	0.	7.395011805507807	0.
0.15815815815815815	0.	0.	0.	7.395011805507807	0.
0.15915915915915915	0.	0.	0.	7.395011805507807	0.
0.16016016016016016	0.	0.	0.	7.395011805507807	0.
0.16116116116116116	0.	0.	0.	7.395011805507807	0.
0.16216216216216217	0.	0.	0.	7.395011805507807	0.
0.16316316316316315	0.	0.	0.	7.395011805507807	0.
0.16416416416416416	0.	0.	0.	7.395011805507807	0.
0.16516516516516516	0.	0.	0.	7.395011805507807	0.
0.16616616616616617	0.	0.	0.	7.395011805507807	0.
0.16716716716716717	0.	0.	0.	7.395011805507807	0.
0.16816816816816818	0.	0.	0.	7.395011805507807	0.
0.16916916916916916	0.	0.	0.	7.395011805507807	0.
0.17017017017017017	0.	0.	0.	7.395011805507807	0.
0.17117117117117117	0.	0.	0.	7.395011805507807	0.
0.17217217217217218	0.	0.	0.	7.395011805507807	0.
0.17317317317317318	0.	0.	0.	7.395011805507807	0.
0.17417417417417416	0.	0.	0.	7.395011805507807	0.
0.17517517517517517	0.	0.	0.	7.395011805507807	0.
0.17617617617617617	0.	0.	0.	7.395011805507807	0.
0.17717717717717718	0.	0.	0.	7.395011805507807	0.
0.1781781781781782	0.	0.	0.	7.395011805507807	0.
0.17917917917917917	0.	0.	0.	7.395011805507807	0.
0.18018018018018017	0.	0.	0.	7.395011805507807	0.
0.18118118118118118	0.	0.	0.	7.395011805507807	0.
0.18218218218218218	0.	0.	0.	7.395011805507807	0.
0.1831831831831832	0.	0.	0.	7.395011805507807	0.
0.1841841841841842	0.	0.	0.	7.395011805507807	0.
0.18518518518518517	0.	0.	0.	7.395011805507807	0.
0.18618618618618618	0.	0.	0.	7.395011805507807	0.
0.1871871871871872	0.	0.	0.	7.395011805507807	0.
0.1881881881881882	0.	0.	0.	7.395011805507807	0.
0.1891891891891892	0.	0.	0.	7.395011805507807	0.
0.19019019019019018	0.	0.	0.	7.395011805507807	0.
0.19119119119119118	0.	0.	0.	7.395011805507807	0.
0.1921921921921922	0.	0.	0.	7.395011805507807	0.
0.1931931931931932	0.	0.	0.	7.395011805507807	0.
0.1941941941941942	0.	0.	0.	7.395011805507807	0.
0.19519519519519518	0.	0.	0.	7.395011805507807	0.
0.1961961961961962	0.	0.	0.	7.395011805507807	0.
0.1971971971971972	0.	0.	0.	7.395011805507807	0.
0.1981981981981982	0.	0.	0.	7.395011805507807	0.
0.1991991991991992	0.	0.	0.	7.395011805507807	0.
0.2002002002002002	0.	0.	0.	7.395011805507807	0.
0.2012012012012012	0.	0.	0.	7.395011805507807	0.
0.2022022022022022	0.	0.	0.	7.395011805507807	0.
0.2032032032032032	0.	0.	0.	7.395011805507807	0.
0.2042042042042042	0.	0.	0.	7.395011805507807	0.
0.20520520520520522	0.	0.	0.	7.395011805507807	0.
0.2062062062062062	0.	0.	0.	7.395011805507807	0.
0.2072072072072072	0.	0.	0.	7.395011805507807	0.
0.2082082082082082	0.	0.	0.	7.395011805507807	0.
0.2092092092092092	0.	0.	0.	7.395011805507807	0.
0.21021021021021022	0.	0.	0.	7.395011805507807	0.
0.21121121121121122	0.	0.	0.	7.395011805507807	0.
0.2122122122122122	0.	0.	0.	7.395011805507807	0.
0.2132132132132132	0.	0.	0.	7.395011805507807	0.
0.21421421421421422	0.	0.	0.	7.395011805507807	0.
0.21521521521521522	0.	0.	0.	7.395011805507807	0.
0.21621621621621623	0.	0.	0.	7.395011805507807	0.
0.2172172172172172	0.	0.	0.	7.395011805507807	0.
0.2182182182182182	0.	0.	0.	7.395011805507807	0.
0.21921921921921922	0.	0.	0.	7.395011805507807	0.
0.22022022022022023	0.	0.	0.	7.395011805507807	0.
0.22122122122122123	0.	0.	0.	7.395011805507807	0.
0.2222222222222222	0.	0.	0.	7.395011805507807	0.
0.22322322322322322	0.	0.	0.	7.395011805507807	0.
0.22422422422422422	0.	0.	0.	7.395011805507807	0.
0.22522522522522523	0.	0.	0.	7.395011805507807	0.
0.22622622622622623	0.	0.	0.	7.395011805507807	0.
0.22722722722722724	0.	0.	0.	7.395011805507807	0.
0.22822822822822822	0.	0.	0.	7.395011805507807	0.
0.22922922922922923	0.	0.	0.	7.395011805507807	0.
0.23023023023023023	0.	0.	0.	7.395011805507807	0.
0.23123123123123124	0.	0.	0.	7.395011805507807	0.
0.23223223223223224	0.	0.	0.	7.395011805507807	0.
0.23323323323323322	0.	0.	0.	7.395011805507807	0.
0.23423423423423423	0.	0.	0.	7.395011805507807	0.
0.23523523523523523	0.	0.	0.	7.395011805507807	0.
0.23623623623623624	0.	0.	0.	7.395011805507807	0.
0.23723723723723725	0.	0.	0.	7.395011805507807	0.
0.23823823823823823	0.	0.	0.	7.395011805507807	0.
0.23923923923923923	0.	0.	0.	7.395011805507807	0.
0.24024024024024024	0.	0.	0.	7.395011805507807	0.
0.24124124124124124	0.	0.	0.	7.395011805507807	0.
0.24224224224224225	0.	0.	0.	7.395011805507807	0.
0.24324324324324326	0.	0.	0.	7.395011805507807	0.
0.24424424424424424	0.	0.	0.	7.395011805507807	0.
0.24524524524524524	0.	0.	0.	7.395011805507807	0.
0.24624624624624625	0.	0.	0.	7.395011805507807	0.
0.24724724724724725	0.	0.	0.	7.395011805507807	0.
0.24824824824824826	0.	0.	0.	7.395011805507807	0.
0.24924924924924924	0.	0.	0.	7.395011805507807	0.
0.2502502502502503	0.	0.	0.	10.734175396804925	4.524381249999996
0.25125125125125125	0.	0.	0.	10.734175396804925	4.524381249999996
0.25225225225225223	0.	0.	0.	10.734175396804925	4.524381249999996
0.25325325325325326	0.	0.	0.	10.734175396804925	4.524381249999996
0.25425425425425424	0.	0.	0.	10.734175396804925	4.524381249999996
0.2552552552552553	0.	0.	0.	10.734175396804925	4.524381249999996
0.25625625625625625	0.	0.	0.	10.734175396804925	4.524381249999996
0.25725725725725723	0.	0.	0.	10.734175396804925	4.524381249999996
0.25825825825825827	0.	0.	0.	10.734175396804925	4.524381249999996
0.25925925925925924	0.	0.	0.	10.734175396804925	4.524381249999996
0.2602602602602603	0.	0.	0.	10.734175396804925	4.524381249999996
0.26126126126126126	0.	0.	0.	10.734175396804925	4.524381249999996
0.26226226226226224	0.	0.	0.	10.734175396804925	4.524381249999996
0.26326326326326327	0.	0.	0.	10.734175396804925	4.524381249999996
0.26426426426426425	0.	0.	0.	10.734175396804925	4.524381249999996
0.2652652652652653	0.	0.	0.	10.734175396804925	4.524381249999996
0.26626626626626626	0.	0.	0.	10.734175396804925	4.524381249999996
0.2672672672672673	0.	0.	0.	10.734175396804925	4.524381249999996
0.2682682682682683	0.	0.	0.	10.734175396804925	4.524381249999996
0.26926926926926925	0.	0.	0.	10.734175396804925	4.524381249999996
0.2702702702702703	0.	0.	0.	10.734175396804925	4.524381249999996
0.27127127127127126	0.	0.	0.	10.734175396804925	4.524381249999996
0.2722722722722723	0.	0.	0.	10.734175396804925	4.524381249999996
0.2732732732732733	0.	0.	0.	10.734175396804925	4.524381249999996
0.27427427427427425	0.	0.	0.	10.734175396804925	4.524381249999996
0.2752752752752753	0.	0.	0.	10.734175396804925	4.524381249999996
0.27627627627627627	0.	0.	0.	10.734175396804925	4.524381249999996
0.2772772772772773	0.	0.	0.	10.734175396804925	4.524381249999996
0.2782782782782783	0.	0.	0.	10.734175396804925	4.524381249999996
0.27927927927927926	0.	0.	0.	10.734175396804925	4.524381249999996
0.2802802802802803	0.	0.	0.	10.734175396804925	4.524381249999996
0.28128128128128127	0.	0.	0.	10.734175396804925	4.524381249999996
0.2822822822822823	0.	0.	0.	10.734175396804925	4.524381249999996
0.2832832832832833	0.	0.	0.	10.734175396804925	4.524381249999996
0.28428428428428426	0.	0.	0.	10.734175396804925	4.524381249999996
0.2852852852852853	0.	0.	0.	10.734175396804925	4.524381249999996
0.2862862862862863	0.	0.	0.	10.734175396804925	4.524381249999996
0.2872872872872873	0.	0.	0.	10.734175396804925	4.524381249999996
0.2882882882882883	0.	0.	0.	10.734175396804925	4.524381249999996
0.28928928928928926	0.	0.	0.	10.734175396804925	4.524381249999996
0.2902902902902903	0.	0.	0.	10.734175396804925	4.524381249999996
0.2912912912912913	0.	0.	0.	10.734175396804925	4.524381249999996
0.2922922922922923	0.	0.	0.	10.734175396804925	4.524381249999996
0.2932932932932933	0.	0.	0.	10.734175396804925	4.524381249999996
0.29429429429429427	0.	0.	0.	10.734175396804925	4.524381249999996
0.2952952952952953	0.	0.	0.	10.734175396804925	4.524381249999996
0.2962962962962963	0.	0.	0.	10.734175396804925	4.524381249999996
0.2972972972972973	0.	0.	0.	10.734175396804925	4.524381249999996
0.2982982982982983	0.	0.	0.	10.734175396804925	4.524381249999996
0.2992992992992993	0.	0.	0.	10.734175396804925	4.524381249999996
0.3003003003003003	0.	0.	0.	10.734175396804925	4.524381249999996
0.3013013013013013	0.	0.	0.	10.734175396804925	4.524381249999996
0.3023023023023023	0.	0.	0.	10.734175396804925	4.524381249999996
0.3033033033033033	0.	0.	0.	10.734175396804925	4.524381249999996
0.30430430430430433	0.	0.	0.	10.734175396804925	4.524381249999996
0.3053053053053053	0.	0.	0.	10.734175396804925	4.524381249999996
0.3063063063063063	0.	0.	0.	10.734175396804925	4.524381249999996
0.3073073073073073	0.	0.	0.	10.734175396804925	4.524381249999996
0.3083083083083083	0.	0.	0.	10.734175396804925	4.524381249999996
0.30930930930930933	0.	0.	0.	10.734175396804925	4.524381249999996
0.3103103103103103	0.	0.	0.	10.734175396804925	4.524381249999996
0.3113113113113113	0.	0.	0.	10.734175396804925	4.524381249999996
0.3123123123123123	0.	0.	0.	10.734175396804925	4.524381249999996
0.3133133133133133	0.	0.	0.	10.734175396804925	4.524381249999996
0.31431431431431434	0.	0.	0.	10.734175396804925	4.524381249999996
0.3153153153153153	0.	0.	0.	10.734175396804925	4.524381249999996
0.3163163163163163	0.	0.	0.	10.734175396804925	4.524381249999996
0.3173173173173173	0.	0.	0.	10.734175396804925	4.524381249999996
0.3183183183183183	0.	0.	0.	10.734175396804925	4.524381249999996
0.31931931931931934	0.	0.	0.	10.734175396804925	4.524381249999996
0.3203203203203203	0.	0.	0.	10.734175396804925	4.524381249999996
0.3213213213213213	0.	0.	0.	10.734175396804925	4.524381249999996
0.32232232232232233	0.	0.	0.	10.734175396804925	4.524381249999996
0.3233233233233233	0.	0.	0.	10.734175396804925	4.524381249999996
0.32432432432432434	0.	0.	0.	10.734175396804925	4.524381249999996
0.3253253253253253	0.	0.	0.	10.734175396804925	4.524381249999996
0.3263263263263263	0.	0.	0.	10.734175396804925	4.524381249999996
0.32732732732732733	0.	0.	0.	10.734175396804925	4.524381249999996
0.3283283283283283	0.	0.	0.	10.734175396804925	4.524381249999996
0.32932932932932935	0.	0.	0.	10.734175396804925	4.524381249999996
0.3303303303303303	0.	0.	0.	10.734175396804925	4.524381249999996
0.33133133133133136	0.	0.	0.	10.734175396804925	4.524381249999996
0.33233233233233234	0.	0.	0.	10.734175396804925	4.524381249999996
0.3333333333333333	0.	0.	0.	10.734175396804925	4.524381249999996
0.33433433433433435	0.	0.	0.	10.734175396804925	4.524381249999996
0.3353353353353353	0.	0.	0.	10.734175396804925	4.524381249999996
0.33633633633633636	0.	0.	0.	10.734175396804925	4.524381249999996
0.33733733733733734	0.	0.	0.	10.734175396804925	4.524381249999996
0.3383383383383383	0.	0.	0.	10.734175396804925	4.524381249999996
0.33933933933933935	0.	0.	0.	10.734175396804925	4.524381249999996
0.34034034034034033	0.	0.	0.	10.734175396804925	4.524381249999996
0.34134134134134136	0.	0.	0.	10.734175396804925	4.524381249999996
0.34234234234234234	0.	0.	0.	10.734175396804925	4.524381249999996
0.3433433433433433	0.	0.	0.	10.734175396804925	4.524381249999996
0.34434434434434436	0.	0.	0.	10.734175396804925	4.524381249999996
0.34534534534534533	0.	0.	0.	10.734175396804925	4.524381249999996
0.34634634634634637	0.	0.	0.	10.734175396804925	4.524381249999996
0.34734734734734735	0.	0.	0.	10.734175396804925	4.524381249999996
0.3483483483483483	0.	0.	0.	10.734175396804925	4.524381249999996
0.34934934934934936	0.	0.	0.	10.734175396804925	4.524381249999996
0.35035035035035034	0.	0.	0.	10.734175396804925	4.524381249999996
0.35135135135135137	0.	0.	0.	10.734175396804925	4.524381249999996
0.35235235235235235	0.	0.	0.	10.734175396804925	4.524381249999996
0.3533533533533533	0.	0.	0.	10.734175396804925	4.524381249999996
0.35435435435435436	0.	0.	0.	10.734175396804925	4.524381249999996
0.35535535535535534	0.	0.	0.	10.734175396804925	4.524381249999996
0.3563563563563564	0.	0.	0.	10.734175396804925	4.524381249999996
0.35735735735735735	0.	0.	0.	10.734175396804925	4.524381249999996
0.35835835835835833	0.	0.	0.	10.734175396804925	4.524381249999996
0.35935935935935936	0.	0.	0.	10.734175396804925	4.524381249999996
0.36036036036036034	0.	0.	0.	10.734175396804925	4.524381249999996
0.3613613613613614	0.	0.	0.	10.734175396804925	4.524381249999996
0.36236236236236236	0.	0.	0.	10.734175396804925	4.524381249999996
0.3633633633633634	0.	0.	0.	10.734175396804925	4.524381249999996
0.36436436436436437	0.	0.	0.	10.734175396804925	4.524381249999996
0.36536536536536535	0.	0.	0.	10.734175396804925	4.524381249999996
0.3663663663663664	0.	0.	0.	10.734175396804925	4.524381249999996
0.36736736736736736	0.	0.	0.	10.734175396804925	4.524381249999996
0.3683683683683684	0.	0.	0.	10.734175396804925	4.524381249999996
0.36936936936936937	2.0817805415637016	0.	0.	10.734175396804925	4.524381249999996
0.37037037037037035	2.089899627453284	0.	0.	10.734175396804925	4.524381249999996
0.3713713713713714	2.0945815985713496	0.	0.	10.734175396804925	4.524381249999996
0.37237237237237236	2.10577647155245	0.	0.	10.734175396804925	4.524381249999996
0.3733733733733734	2.1153249446876132	0.	0.	10.734175396804925	4.524381249999996
0.3743743743743744	2.1203016252080333	0.	0.	10.734175396804925	4.524381249999996
0.37537537537537535	2.129910910420995	0.	0.	10.734175396804925	4.524381249999996
0.3763763763763764	2.141042611987416	0.	0.	10.734175396804925	4.524381249999996
0.37737737737737737	2.1462484306864615	0.	0.	10.734175396804925	4.524381249999996
0.3783783783783784	2.1541676217497407	0.	0.	10.734175396804925	4.524381249999996
0.3793793793793794	2.16708751789028	0.	0.	10.734175396804925	4.524381249999996
0.38038038038038036	2.1724200666730997	0.	0.	10.734175396804925	4.524381249999996
0.3813813813813814	2.178543686737307	0.	0.	10.734175396804925	4.524381249999996
0.38238238238238237	2.1934973397830055	0.	0.	10.734175396804925	4.524381249999996
0.3833833833833834	2.1987411698625365	0.	0.	10.734175396804925	4.524381249999996
0.3843843843843844	2.2030262394459186	0.	0.	10.734175396804925	4.524381249999996
0.38538538538538536	2.220255701631782	0.	0.	10.734175396804925	4.524381249999996
0.3863863863863864	2.2252597260497318	0.	0.	10.734175396804925	4.524381249999996
0.38738738738738737	2.229573623806253	0.	0.	10.734175396804925	4.524381249999996
0.3883883883883884	2.2451761148892393	0.	0.	10.734175396804925	4.524381249999996
0.3893893893893894	2.2519601951109047	0.	0.	10.734175396804925	4.524381249999996
0.39039039039039036	2.256820313256047	0.	0.	10.734175396804925	4.524381249999996
0.3913913913913914	2.2700018494913077	0.	0.	10.734175396804925	4.524381249999996
0.3923923923923924	2.2788978210859723	0.	0.	10.734175396804925	4.524381249999996
0.3933933933933934	2.2842673002541964	0.	0.	10.734175396804925	4.524381249999996
0.3943943943943944	2.2949888925595134	0.	0.	10.734175396804925	4.524381249999996
0.3953953953953954	2.306129270223781	0.	0.	10.734175396804925	4.524381249999996
0.3963963963963964	2.3118548701600035	0.	0.	10.734175396804925	4.524381249999996
0.3973973973973974	2.32009284348422	0.	0.	10.734175396804925	4.524381249999996
0.3983983983983984	2.3337224009292075	0.	0.	10.734175396804925	4.524381249999996
0.3993993993993994	2.339562824501119	0.	0.	10.734175396804925	4.524381249999996
0.4004004004004004	2.3452954105249724	0.	0.	10.734175396804925	4.524381249999996
0.4014014014014014	2.3617242000135934	0.	0.	10.734175396804925	4.524381249999996
0.4024024024024024	2.367325551199273	0.	0.	10.734175396804925	4.524381249999996
0.4034034034034034	2.3718385837058045	0.	0.	10.734175396804925	4.524381249999996
0.4044044044044044	2.388436514551076	0.	0.	10.734175396804925	4.524381249999996
0.40540540540540543	2.3952042248441283	0.	0.	10.734175396804925	4.524381249999996
0.4064064064064064	2.400424982135769	0.	0.	10.734175396804925	4.524381249999996
0.4074074074074074	2.4139313921584917	0.	0.	10.734175396804925	4.524381249999996
0.4084084084084084	2.4232841725544523	0.	0.	10.734175396804925	4.524381249999996
0.4094094094094094	2.4291372854165907	0.	0.	10.734175396804925	4.524381249999996
0.41041041041041043	2.4396048472284395	0.	0.	10.734175396804925	4.524381249999996
0.4114114114114114	2.451669506502298	0.	0.	10.734175396804925	4.524381249999996
0.4124124124124124	2.4579029549036786	0.	0.	10.734175396804925	4.524381249999996
0.4134134134134134	2.4653774679571607	0.	0.	10.734175396804925	4.524381249999996
0.4144144144144144	2.4805150974517796	0.	0.	10.734175396804925	4.524381249999996
0.41541541541541543	2.4866518293175712	0.	0.	10.734175396804925	4.524381249999996
0.4164164164164164	2.491225005814071	0.	0.	10.734175396804925	4.524381249999996
0.4174174174174174	2.5092566642661076	0.	0.	10.734175396804925	4.524381249999996
0.4184184184184184	2.5154182896455275	0.	0.	10.734175396804925	4.524381249999996
0.4194194194194194	2.5207708447549058	0.	0.	10.734175396804925	4.524381249999996
0.42042042042042044	2.5352423833032054	0.	0.	10.734175396804925	4.524381249999996
0.4214214214214214	2.5443080078403826	0.	0.	10.734175396804925	4.524381249999996
0.42242242242242245	2.5504364988685992	0.	0.	10.734175396804925	4.524381249999996
0.42342342342342343	2.561453759853813	0.	0.	10.734175396804925	4.524381249999996
0.4244244244244244	2.5734971971528795	0.	0.	10.734175396804925	4.524381249999996
0.42542542542542544	2.5800874685089417	0.	0.	10.734175396804925	4.524381249999996
0.4264264264264264	2.5877663916691684	1.9008868200644127	0.	10.734175396804925	4.524381249999996
0.42742742742742745	2.603178976320358	1.9107682408616704	0.	10.734175396804925	4.524381249999996
0.42842842842842843	2.6096383954914746	1.9123720214352447	0.	10.734175396804925	4.524381249999996
0.4294294294294294	2.614518002333667	1.9182646946307331	0.	10.734175396804925	4.524381249999996
0.43043043043043044	2.632256211073946	1.9325129214167514	0.	10.734175396804925	4.524381249999996
0.4314314314314314	2.639145446385335	1.933796530047919	0.	10.734175396804925	4.524381249999996
0.43243243243243246	2.644965075879851	1.9376366557624358	0.	10.734175396804925	4.524381249999996
0.43343343343343343	2.6587902215439976	1.9523416106186087	0.	10.734175396804925	4.524381249999996
0.4344344344344344	2.6687828389296033	1.9557171750392968	0.	10.734175396804925	4.524381249999996
0.43543543543543545	2.675406625866094	1.9586875615862327	0.	10.734175396804925	4.524381249999996
0.4364364364364364	2.685535026538463	1.970573871575177	0.	10.734175396804925	4.524381249999996
0.43743743743743746	2.6987758527996695	1.9780202633656818	0.	10.734175396804925	4.524381249999996
0.43843843843843844	2.7057486127581205	1.9801079495031264	0.	10.734175396804925	4.524381249999996
0.4394394394394394	2.7123566583797585	1.9886501496305447	0.	10.734175396804925	4.524381249999996
0.44044044044044045	2.7293407943914145	2.000599965694512	0.	10.734175396804925	4.524381249999996
0.44144144144144143	2.7358885826303885	2.0021231671075688	0.	10.734175396804925	4.524381249999996
0.44244244244244246	2.741461094194549	2.0066235428369756	0.	10.734175396804925	4.524381249999996
0.44344344344344344	2.7573735184770873	2.023182835331691	0.	10.734175396804925	4.524381249999996
0.4444444444444444	2.7660044015713305	2.0247244594119786	0.	10.734175396804925	4.524381249999996
0.44544544544544545	2.7725776141260137	2.0283649987040855	0.	10.734175396804925	4.524381249999996
0.44644644644644643	2.7844966942584555	2.0420285221966092	0.	10.734175396804925	4.524381249999996
0.44744744744744747	2.796378316670671	2.0477836023760485	0.	10.734175396804925	4.524381249999996
0.44844844844844844	2.803577724759272	2.0503914237867003	0.	10.734175396804925	4.524381249999996
0.4494494494494494	2.811744156966721	2.0607266537553453	0.	10.734175396804925	4.524381249999996
0.45045045045045046	2.8272873438454633	2.0711501652026745	0.	10.734175396804925	4.524381249999996
0.45145145145145144	2.8343368540975202	2.072977374375067	0.	10.734175396804925	4.524381249999996
0.45245245245245247	2.8397918435006826	2.07914073373966	0.	10.734175396804925	4.524381249999996
0.45345345345345345	2.857146047380943	2.094738119841507	0.	10.734175396804925	4.524381249999996
0.4544544544544545	2.8649452071953885	2.0961981371158283	0.	10.734175396804925	4.524381249999996
0.45545545545545546	2.8715004288158346	2.1003768996471317	0.	10.734175396804925	4.524381249999996
0.45645645645645644	2.8846183898895164	2.1152848368312602	0.	10.734175396804925	4.524381249999996
0.4574574574574575	2.8956997931313477	2.1199590426710317	0.	10.734175396804925	4.524381249999996
0.45845845845845845	2.9030719200257513	2.1230152418827197	0.	10.734175396804925	4.524381249999996
0.4594594594594595	2.912276419251515	2.1345787213143907	0.	10.734175396804925	4.524381249999996
0.46046046046046046	2.9269338161606235	2.1440705791756938	0.	10.734175396804925	4.524381249999996
0.46146146146146144	2.934372435553148	2.146164456624697	0.	10.734175396804925	4.524381249999996
0.4624624624624625	2.9399765737829955	2.1535744170961992	0.	10.734175396804925	4.524381249999996
0.46346346346346345	2.9580398684728166	2.1684045217230823	0.	10.734175396804925	4.524381249999996
0.4644644644644645	2.9654230335601	2.169998417593825	0.	10.734175396804925	4.524381249999996
0.46546546546546547	2.972047884508596	2.1746037123215887	0.	10.734175396804925	4.524381249999996
0.46646646646646645	2.9858587450123197	2.190353622443599	0.	10.734175396804925	4.524381249999996
0.4674674674674675	2.99653674286042	2.194433199295397	0.	10.734175396804925	4.524381249999996
0.46846846846846846	3.004102854931591	2.197839884356939	0.	10.734175396804925	4.524381249999996
0.4694694694694695	3.0139152537789817	2.210215675985432	0.	10.734175396804925	4.524381249999996
0.47047047047047047	3.028095972059325	2.2192489998254734	0.	10.734175396804925	4.524381249999996
0.47147147147147145	3.0358560586027945	2.2215606703391844	0.	10.734175396804925	4.524381249999996
0.4724724724724725	3.0420165576073135	2.229757894408544	0.	10.734175396804925	4.524381249999996
0.47347347347347346	3.0599949528037156	2.244282317262819	0.	10.734175396804925	4.524381249999996
0.4744744744744745	3.067287797407647	2.246001557020106	0.	10.734175396804925	4.524381249999996
0.4754754754754755	3.0740636645091293	2.2509419792487675	0.	10.734175396804925	4.524381249999996
0.47647647647647645	3.088175395244109	2.2672194424691137	0.	10.734175396804925	4.524381249999996
0.4774774774774775	3.098733485084871	2.2710841134795086	0.	10.734175396804925	4.524381249999996
0.47847847847847846	3.1065238137004663	2.274753400707243	0.	10.734175396804925	4.524381249999996
0.4794794794794795	3.116622534794501	2.2876276781798563	0.	10.734175396804925	4.524381249999996
0.4804804804804805	3.1306079545033207	2.296562494776923	0.	10.734175396804925	4.524381249999996
0.48148148148148145	3.138646352592987	2.2990416772453983	0.	10.734175396804925	4.524381249999996
0.4824824824824825	3.1451150600458173	2.307689467008742	0.	10.734175396804925	4.524381249999996
0.48348348348348347	3.162971827323622	2.322247830806153	0.	10.734175396804925	4.524381249999996
0.4844844844844845	3.1704001901631194	2.3240784601437774	0.	10.734175396804925	4.524381249999996
0.4854854854854855	3.1773917174274455	2.3292878930191305	0.	10.734175396804925	4.524381249999996
0.4864864864864865	3.1915270169250243	2.3458635794734115	0.	10.734175396804925	4.524381249999996
0.4874874874874875	3.2021445836407216	2.3497816058243055	0.	10.734175396804925	4.524381249999996
0.48848848848848847	3.21018463294143	2.3536466608070796	0.	10.734175396804925	4.524381249999996
0.4894894894894895	3.2203603090217476	2.3668011448127055	0.	10.734175396804925	4.524381249999996
0.4904904904904905	3.234318277992873	2.3758798896107467	0.	10.734175396804925	4.524381249999996
0.4914914914914915	3.2426056040183084	2.378489283912261	0.	10.734175396804925	4.524381249999996
0.4924924924924925	3.2492359279420673	2.387367249741912	0.	10.734175396804925	4.524381249999996
0.4934934934934935	3.2669376121621205	2.4021690226549564	0.	10.734175396804925	4.524381249999996
0.4944944944944945	3.2746302360910367	2.4041019315378023	0.	10.734175396804925	4.524381249999996
0.4954954954954955	3.2818774252560283	2.4095365088480944	0.	10.734175396804925	4.524381249999996
0.4964964964964965	3.2958758408454245	2.426265113738869	0.	10.734175396804925	4.524381249999996
0.4974974974974975	3.306638688837111	2.430390817452773	0.	10.734175396804925	4.524381249999996
0.4984984984984985	3.314942543469281	2.4344114362671743	0.	10.734175396804925	4.524381249999996
0.4994994994994995	3.3250908489595923	2.447724437108915	0.	10.734175396804925	4.524381249999996
0.5005005005005005	3.3390869696594465	2.4570637550311325	1.	13.188767474237688	8.623998154470794
0.5015015015015015	3.3476055104274325	2.4597847081368043	1.	13.188767474237688	8.623998154470794
0.5025025025025025	3.354343318854937	2.4687920007232886	1.	13.188767474237688	8.623998154470794
0.5035035035035035	3.371861743486922	2.4839075917171765	1.	13.188767474237688	8.623998154470794
0.5045045045045045	3.379858846908398	2.4859411547489936	1.	13.188767474237688	8.623998154470794
0.5055055055055055	3.3873746551329367	2.491584046243881	1.	13.188767474237688	8.623998154470794
0.5065065065065065	3.4011838399627465	2.5084024290795286	1.	13.188767474237688	8.623998154470794
0.5075075075075075	3.4120980523456272	2.5127731352605647	1.	13.188767474237688	8.623998154470794
0.5085085085085085	3.420663274006788	2.5169420997315703	1.	13.188767474237688	8.623998154470794
0.5095095095095095	3.4307756533444937	2.530386112661014	1.	13.188767474237688	8.623998154470794
0.5105105105105106	3.4447838420188504	2.5399721793934598	1.	13.188767474237688	8.623998154470794
0.5115115115115115	3.4535289903875315	2.5428087309818244	1.	13.188767474237688	8.623998154470794
0.5125125125125125	3.4604006639225147	2.5519666042820637	1.	13.188767474237688	8.623998154470794
0.5135135135135135	3.477712714963529	2.567321702853288	1.	13.188767474237688	8.623998154470794
0.5145145145145145	3.4859788765268003	2.5694627967447525	1.	13.188767474237688	8.623998154470794
0.5155155155155156	3.493747385742185	2.575329447579306	1.	13.188767474237688	8.623998154470794
0.5165165165165165	3.5074113339419872	2.592251812754207	1.	13.188767474237688	8.623998154470794
0.5175175175175175	3.518414626984972	2.5967863616943427	1.	13.188767474237688	8.623998154470794
0.5185185185185185	3.527224903543981	2.6011343344125235	1.	13.188767474237688	8.623998154470794
0.5195195195195195	3.5373745766712674	2.614774396432373	1.	13.188767474237688	8.623998154470794
0.5205205205205206	3.55128974207616	2.6244605755266637	1.	13.188767474237688	8.623998154470794
0.5215215215215215	3.5602711969456844	2.627443386301556	1.	13.188767474237688	8.623998154470794
0.5225225225225225	3.567369583351714	2.636894092776668	1.	13.188767474237688	8.623998154470794
0.5235235235235235	3.5844566894676353	2.6522680322983745	1.	13.188767474237688	8.623998154470794
0.5245245245245245	3.5928959620692846	2.6545330480964857	1.	13.188767474237688	8.623998154470794
0.5255255255255256	3.600871159062228	2.6606758227583778	1.	13.188767474237688	8.623998154470794
0.5265265265265265	3.614516035528074	2.6777858134265684	1.	13.188767474237688	8.623998154470794
0.5275275275275275	3.6254927075133883	2.682286715465045	1.	13.188767474237688	8.623998154470794
0.5285285285285285	3.634517710009386	2.6868879912051407	1.	13.188767474237688	8.623998154470794
0.5295295295295295	3.6448447618353432	2.7008743609240513	1.	13.188767474237688	8.623998154470794
0.5305305305305306	3.6584975976695335	2.7103835193664203	1.	13.188767474237688	8.623998154470794
0.5315315315315315	3.6677402998250423	2.7135735857746353	1.	13.188767474237688	8.623998154470794
0.5325325325325325	3.6752091171841115	2.7235755854480543	1.	13.188767474237688	8.623998154470794
0.5335335335335335	3.692057982790434	2.7386028072305884	1.	13.188767474237688	8.623998154470794
0.5345345345345346	3.700529152290712	2.7410206137499893	1.	13.188767474237688	8.623998154470794
0.5355355355355356	3.708634040131558	2.7475316887657453	1.	13.188767474237688	8.623998154470794
0.5365365365365365	3.722452459234263	2.764971726526581	1.	13.188767474237688	8.623998154470794
0.5375375375375375	3.7332553163807796	2.7691333365214983	1.	13.188767474237688	8.623998154470794
0.5385385385385385	3.7424404798246647	2.774112675918877	1.	13.188767474237688	8.623998154470794
0.5395395395395396	3.7531389266073765	2.7886606525265103	1.	13.188767474237688	8.623998154470794
0.5405405405405406	3.7663193638813777	2.797596604620625	1.	13.188767474237688	8.623998154470794
0.5415415415415415	3.7758540794999207	2.801092120626647	1.	13.188767474237688	8.623998154470794
0.5425425425425425	3.78387341355445	2.812000717903862	1.	13.188767474237688	8.623998154470794
0.5435435435435435	3.800014473231535	2.8261832206747615	1.	13.188767474237688	8.623998154470794
0.5445445445445446	3.8088105380318757	2.828807544449	1.	13.188767474237688	8.623998154470794
0.5455455455455456	3.8169302864231427	2.8358088265915824	1.	13.188767474237688	8.623998154470794
0.5465465465465466	3.83117356588998	2.8537644869523566	1.	13.188767474237688	8.623998154470794
0.5475475475475475	3.841637837707193	2.8571894665556066	1.	13.188767474237688	8.623998154470794
0.5485485485485485	3.8508953162162967	2.862727887652748	1.	13.188767474237688	8.623998154470794
0.5495495495495496	3.862202504690824	2.8780855335048563	1.	13.188767474237688	8.623998154470794
0.5505505505505506	3.8747082074921066	2.8859591613150455	1.	13.188767474237688	8.623998154470794
0.5515515515515516	3.8845131325500275	2.8899319421076775	1.	13.188767474237688	8.623998154470794
0.5525525525525525	3.893307123642499	2.9021217593682014	1.	13.188767474237688	8.623998154470794
0.5535535535535535	3.9083499268356805	2.914865385614255	1.	13.188767474237688	8.623998154470794
0.5545545545545546	3.9176702668593513	2.9178211086951547	1.	13.188767474237688	8.623998154470794
0.5555555555555556	3.9256507360531643	2.925747475308965	1.	13.188767474237688	8.623998154470794
0.5565565565565566	3.9406503951357363	2.943782876447048	1.	13.188767474237688	8.623998154470794
0.5575575575575575	3.950614489676964	2.946360436637158	1.	13.188767474237688	8.623998154470794
0.5585585585585585	3.959770354254154	2.9526847563858576	1.	13.188767474237688	8.623998154470794
0.5595595595595596	3.971972305319918	2.9690370767100056	1.	13.188767474237688	8.623998154470794
0.5605605605605606	3.983687617365253	2.9753407343943286	1.	13.188767474237688	8.623998154470794
0.5615615615615616	3.9935907554178987	2.980113582250297	1.	13.188767474237688	8.623998154470794
0.5625625625625625	4.003438237492922	2.9938101835002637	1.	13.188767474237688	8.623998154470794
0.5635635635635635	4.0171745122710565	3.0045081603566923	1.	13.188767474237688	8.623998154470794
0.5645645645645646	4.027029814311607	3.008028590098039	1.	13.188767474237688	8.623998154470794
0.5655655655655656	4.034932713957597	3.0182710206120387	1.	13.188767474237688	8.623998154470794
0.5665665665665666	4.0508669987125145	3.0337242398608715	1.	13.188767474237688	8.623998154470794
0.5675675675675675	4.060149930366451	3.036564538365649	1.	13.188767474237688	8.623998154470794
0.5685685685685685	4.068984515876929	3.043908714149693	1.	13.188767474237688	8.623998154470794
0.5695695695695696	4.082402912762613	3.0614531250645185	1.	13.188767474237688	8.623998154470794
0.5705705705705706	4.09322158607463	3.06563356720358	1.	13.188767474237688	8.623998154470794
0.5715715715715716	4.103030644034967	3.0715514212742403	1.	13.188767474237688	8.623998154470794
0.5725725725725725	4.1142023177319755	3.087007206343386	1.	13.188767474237688	8.623998154470794
0.5735735735735735	4.126504497147425	3.094987026557598	1.	13.188767474237688	8.623998154470794
0.5745745745745746	4.136784245333054	3.099444993288207	1.	13.188767474237688	8.623998154470794
0.5755755755755756	4.146071727148106	3.112345241357598	1.	13.188767474237688	8.623998154470794
0.5765765765765766	4.1602439845795605	3.1244354596841175	1.	13.188767474237688	8.623998154470794
0.5775775775775776	4.170170819511405	3.1278903078583102	1.	13.188767474237688	8.623998154470794
0.5785785785785785	4.1784051224566054	3.137399028665444	1.	13.188767474237688	8.623998154470794
0.5795795795795796	4.193511410526842	3.1538882759573568	1.	13.188767474237688	8.623998154470794
0.5805805805805806	4.203357534440389	3.156845726746655	1.	13.188767474237688	8.623998154470794
0.5815815815815816	4.212656410655263	3.1642607066768886	1.	13.188767474237688	8.623998154470794
0.5825825825825826	4.22551516815874	3.181421628744714	1.	13.188767474237688	8.623998154470794
0.5835835835835835	4.236560245235989	3.1862198769724097	1.	13.188767474237688	8.623998154470794
0.5845845845845846	4.246697776897008	3.19227102817571	1.	13.188767474237688	8.623998154470794
0.5855855855855856	4.257725162505445	3.207649014693946	1.	13.188767474237688	8.623998154470794
0.5865865865865866	4.269952034170473	3.2158031254850616	1.	13.188767474237688	8.623998154470794
0.5875875875875876	4.2804909983762	3.220510264592249	1.	13.188767474237688	8.623998154470794
0.5885885885885885	4.290000887898724	3.2337108202726426	1.	13.188767474237688	8.623998154470794
0.5895895895895896	4.303733610623709	3.2454558023957523	1.	13.188767474237688	8.623998154470794
0.5905905905905906	4.313982941428374	3.249216808703008	1.	13.188767474237688	8.623998154470794
0.5915915915915916	4.322353358852015	3.2595781296379793	1.	13.188767474237688	8.623998154470794
0.5925925925925926	4.337471465254595	3.275109442435006	1.	13.188767474237688	8.623998154470794
0.5935935935935935	4.347305967149271	3.278332401120538	1.	13.188767474237688	8.623998154470794
0.5945945945945946	4.356642235416098	3.2863957987764003	1.	13.188767474237688	8.623998154470794
0.5955955955955956	4.369826184357892	3.303888932184381	1.	13.188767474237688	8.623998154470794
0.5965965965965966	4.380598266252555	3.3078226220394864	1.	13.188767474237688	8.623998154470794
0.5975975975975976	4.390753146079228	3.3147308154069104	1.	13.188767474237688	8.623998154470794
0.5985985985985987	4.402406428324177	3.330849319934583	1.	13.188767474237688	8.623998154470794
0.5995995995995996	4.414020578834684	3.3375273280051667	1.	13.188767474237688	8.623998154470794
0.6006006006006006	4.424684340578453	3.343209827590388	1.	13.188767474237688	8.623998154470794
0.6016016016016016	4.435087582651446	3.3577773175635826	1.	13.188767474237688	8.623998154470794
0.6026026026026026	4.447644245854087	3.3673123145413624	1.	13.188767474237688	8.623998154470794
0.6036036036036037	4.458450496075473	3.371917624209518	1.	13.188767474237688	8.623998154470794
0.6046046046046046	4.467830284755205	3.384657548325216	1.	13.188767474237688	8.623998154470794
0.6056056056056056	4.481542538113308	3.3971207875833684	1.	13.188767474237688	8.623998154470794
0.6066066066066066	4.491987959610234	3.401015833974377	1.	13.188767474237688	8.623998154470794
0.6076076076076076	4.500811469861619	3.411398140828493	1.	13.188767474237688	8.623998154470794
0.6086086086086087	4.515293118227343	3.426910398716618	1.	13.188767474237688	8.623998154470794
0.6096096096096096	4.525446478542345	3.4303909605109344	1.	13.188767474237688	8.623998154470794
0.6106106106106106	4.535067216332623	3.4389130896760043	1.	13.188767474237688	8.623998154470794
0.6116116116116116	4.548119009219935	3.45627954546153	1.	13.188767474237688	8.623998154470794
0.6126126126126126	4.5588961931131395	3.460030558193237	1.	13.188767474237688	8.623998154470794
0.6136136136136137	4.569192904681373	3.467643735643324	1.	13.188767474237688	8.623998154470794
0.6146146146146146	4.581133651137978	3.484061875590082	1.	13.188767474237688	8.623998154470794
0.6156156156156156	4.592422643925261	3.4898158378547213	1.	13.188767474237688	8.623998154470794
0.6166166166166166	4.603226053364669	3.4964554269818886	1.	13.188767474237688	8.623998154470794
0.6176176176176176	4.614264138337333	3.5119188369352954	1.	13.188767474237688	8.623998154470794
0.6186186186186187	4.626059508035233	3.519676733778507	1.	13.188767474237688	8.623998154470794
0.6196196196196196	4.637144283201172	3.525409747118645	1.	13.188767474237688	8.623998154470794
0.6206206206206206	4.647465652526808	3.539766638384627	1.	13.188767474237688	8.623998154470794
0.6216216216216216	4.659847294438004	3.549560022187193	1.	13.188767474237688	8.623998154470794
0.6226226226226226	4.670991442848094	3.554519777186798	1.	13.188767474237688	8.623998154470794
0.6236236236236237	4.680740951937764	3.5676903119006735	1.	13.188767474237688	8.623998154470794
0.6246246246246246	4.693786906259228	3.5794442932780353	1.	13.188767474237688	8.623998154470794
0.6256256256256256	4.704713643452719	3.5838822964525003	1.	13.188767474237688	8.623998154470794
0.6266266266266266	4.714077065803268	3.5956194497830447	1.	13.188767474237688	8.623998154470794
0.6276276276276276	4.727815720494644	3.609313784881763	1.	13.188767474237688	8.623998154470794
0.6286286286286287	4.738420879418863	3.613370386637204	1.	13.188767474237688	8.623998154470794
0.6296296296296297	4.74791635406058	3.6236356581677076	1.	13.188767474237688	8.623998154470794
0.6306306306306306	4.761529091945931	3.6391561137647823	1.	13.188767474237688	8.623998154470794
0.6316316316316316	4.772117047827736	3.6430103888584924	1.	13.188767474237688	8.623998154470794
0.6326326326326326	4.782126303248787	3.6521453787331692	1.	13.188767474237688	8.623998154470794
0.6336336336336337	4.794970542686428	3.6689639805930274	1.	13.188767474237688	8.623998154470794
0.6346346346346347	4.805840889185702	3.6727542981755494	1.	13.188767474237688	8.623998154470794
0.6356356356356356	4.816278091356777	3.681410451953243	1.	13.188767474237688	8.623998154470794
0.6366366366366366	4.828535888615951	3.6979965533552233	1.	13.188767474237688	8.623998154470794
0.6376376376376376	4.839613837125498	3.7025597104169146	1.	13.188767474237688	8.623998154470794
0.6386386386386387	4.85040540419617	3.710730899814949	1.	13.188767474237688	8.623998154470794
0.6396396396396397	4.862208276845163	3.7269134342622605	1.	13.188767474237688	8.623998154470794
0.6406406406406406	4.873443855747644	3.732394879072978	1.	13.188767474237688	8.623998154470794
0.6416416416416416	4.8845186746280955	3.7401219031028603	1.	13.188767474237688	8.623998154470794
0.6426426426426426	4.8959670957044885	3.7559533692951343	1.	13.188767474237688	8.623998154470794
0.6436436436436437	4.907333692384731	3.76224768025525	1.	13.188767474237688	8.623998154470794
0.6446446446446447	4.9186226390399455	3.7695901383320423	1.	13.188767474237688	8.623998154470794
0.6456456456456456	4.929806139782702	3.7851131075943534	1.	13.188767474237688	8.623998154470794
0.6466466466466466	4.9412801868495695	3.7920985818957296	1.	13.188767474237688	8.623998154470794
0.6476476476476476	4.952720966047899	3.7991408735452685	1.	13.188767474237688	8.623998154470794
0.6486486486486487	4.9637224156046225	3.814402261488268	1.	13.188767474237688	8.623998154470794
0.6496496496496497	4.9752773787338995	3.82194182248874	1.	13.188767474237688	8.623998154470794
0.6506506506506506	4.986830463756099	3.8287646180626025	1.	13.188767474237688	8.623998154470794
0.6516516516516516	4.997712718775837	3.8438157495132366	1.	13.188767474237688	8.623998154470794
0.6526526526526526	5.009321841751784	3.8517713922378976	1.	13.188767474237688	8.623998154470794
0.6536536536536537	5.02096036869441	3.8584609453184577	1.	13.188767474237688	8.623998154470794
0.6546546546546547	5.0317755065678265	3.8733543541933275	1.	13.188767474237688	8.623998154470794
0.6556556556556556	5.04341321947716	3.8815859332466034	1.	13.188767474237688	8.623998154470794
0.6566566566566566	5.055119983576827	3.888223561456873	1.	13.188767474237688	8.623998154470794
0.6576576576576577	5.065911417440202	3.9030306136564143	1.	13.188767474237688	8.623998154470794
0.6586586586586587	5.077551564036098	3.9113835551898175	1.	13.188767474237688	8.623998154470794
0.6596596596596597	5.089312574479209	3.9180535948542654	1.	13.188767474237688	8.623998154470794
0.6606606606606606	5.100119545315665	3.932844874687051	1.	13.188767474237688	8.623998154470794
0.6616616616616616	5.111738302657527	3.9411636065788582	1.	13.188767474237688	8.623998154470794
0.6626626626626627	5.123541342210213	3.947952598342314	1.	13.188767474237688	8.623998154470794
0.6636636636636637	5.134398239333023	3.9627932872341565	1.	13.188767474237688	8.623998154470794
0.6646646646646647	5.145977475215151	3.970926117162873	1.	13.188767474237688	8.623998154470794
0.6656656656656657	5.157809535029599	3.9779223390770775	1.	13.188767474237688	8.623998154470794
0.6666666666666666	5.168745059859518	3.992866848584836	1.	13.188767474237688	8.623998154470794
0.6676676676676677	5.180275089927341	4.000672531127564	1.	13.188767474237688	8.623998154470794
0.6686686686686687	5.192117153811845	4.0079695760927265	1.	13.188767474237688	8.623998154470794
0.6696696696696697	5.203155903182909	4.023042861028571	1.	13.188767474237688	8.623998154470794
0.6706706706706707	5.21463750730902	4.030404020766802	1.	13.188767474237688	8.623998154470794
0.6716716716716716	5.2264597279738565	4.038101585844894	1.	13.188767474237688	8.623998154470794
0.6726726726726727	5.237630576135677	4.053321220502135	1.	13.188767474237688	8.623998154470794
0.6736736736736737	5.2490761594041215	4.060127763722566	1.	13.188767474237688	8.623998154470794
0.6746746746746747	5.260828491592652	4.068330064779845	1.	13.188767474237688	8.623998154470794
0.6756756756756757	5.272168644336927	4.083690499084061	1.	13.188767474237688	8.623998154470794
0.6766766766766766	5.283601373286004	4.089850039790448	1.	13.188767474237688	8.623998154470794
0.6776776776776777	5.295220835030047	4.098657369140934	1.	13.188767474237688	8.623998154470794
0.6786786786786787	5.306771867929408	4.114136532333471	1.	13.188767474237688	8.623998154470794
0.6796796796796797	5.318227580869892	4.119599855276458	1.	13.188767474237688	8.623998154470794
0.6806806806806807	5.329637652306921	4.129079562579908	1.	13.188767474237688	8.623998154470794
0.6816816816816816	5.341452899183462	4.144628218786072	1.	13.188767474237688	8.623998154470794
0.6826826826826827	5.352951463315289	4.149395320772776	1.	13.188767474237688	8.623998154470794
0.6836836836836837	5.364066744132887	4.159572121874534	1.	13.188767474237688	8.623998154470794
0.6846846846846847	5.376235885715369	4.174288815603942	1.	13.188767474237688	8.623998154470794
0.6856856856856857	5.387771677287716	4.179302933716438	1.	13.188767474237688	8.623998154470794
0.6866866866866866	5.398479529343732	4.190915756987233	1.	13.188767474237688	8.623998154470794
0.6876876876876877	5.410834441746295	4.203896938128038	1.	13.188767474237688	8.623998154470794
0.6886886886886887	5.422641942841744	4.209414593695042	1.	13.188767474237688	8.623998154470794
0.6896896896896897	5.433434061932948	4.222386484986911	1.	13.188767474237688	8.623998154470794
0.6906906906906907	5.445353101143109	4.233461499884328	1.	13.188767474237688	8.623998154470794
0.6916916916916916	5.457552004286548	4.239714275769305	1.	13.188767474237688	8.623998154470794
0.6926926926926927	5.468459176152827	4.253756379380937	1.	13.188767474237688	8.623998154470794
0.6936936936936937	5.48005403440957	4.263005448383573	1.	13.188767474237688	8.623998154470794
0.6946946946946947	5.492390470655324	4.270361060475752	1.	13.188767474237688	8.623998154470794
0.6956956956956957	5.5035112008723885	4.2850651171904754	1.	13.188767474237688	8.623998154470794
0.6966966966966966	5.515043394536861	4.292561866514619	1.	13.188767474237688	8.623998154470794
0.6976976976976977	5.527204247442336	4.301236313772062	1.	13.188767474237688	8.623998154470794
0.6986986986986987	5.538593092910693	4.3162312835152825	1.	13.188767474237688	8.623998154470794
0.6996996996996997	5.550247334780925	4.322214479932964	1.	13.188767474237688	8.623998154470794
0.7007007007007007	5.561966483724161	4.332288218015995	1.	13.188767474237688	8.623998154470794
0.7017017017017017	5.573786133519225	4.346741203517159	1.	13.188767474237688	8.623998154470794
0.7027027027027027	5.585624299904991	4.352130181833619	1.	13.188767474237688	8.623998154470794
0.7037037037037037	5.596726152319272	4.36423079016868	1.	13.188767474237688	8.623998154470794
0.7047047047047047	5.608730724952179	4.376259018388422	1.	13.188767474237688	8.623998154470794
0.7057057057057057	5.621029229178941	4.3825426408947745	1.	13.188767474237688	8.623998154470794
0.7067067067067067	5.632159820510138	4.396384103106237	1.	13.188767474237688	8.623998154470794
0.7077077077077077	5.643744454537946	4.405713434360544	1.	13.188767474237688	8.623998154470794
0.7087087087087087	5.65629213493513	4.413534353607507	1.	13.188767474237688	8.623998154470794
0.7097097097097097	5.667564246720078	4.42817755669018	1.	13.188767474237688	8.623998154470794
0.7107107107107107	5.679226496197061	4.435225820497543	1.	13.188767474237688	8.623998154470794
0.7117117117117117	5.69140680178973	4.44493184677271	1.	13.188767474237688	8.623998154470794
0.7127127127127127	5.7030178606984725	4.459484422253375	1.	13.188767474237688	8.623998154470794
0.7137137137137137	5.715012181169074	4.465070630691793	1.	13.188767474237688	8.623998154470794
0.7147147147147147	5.726407485850662	4.477135780572644	1.	13.188767474237688	8.623998154470794
0.7157157157157157	5.73831428403617	4.488986748375654	1.	13.188767474237688	8.623998154470794
0.7167167167167167	5.750839810143746	4.495667024806211	1.	13.188767474237688	8.623998154470794
0.7177177177177178	5.762148850318825	4.50973555385862	1.	13.188767474237688	8.623998154470794
0.7187187187187187	5.773759540732826	4.518398957549444	1.	13.188767474237688	8.623998154470794
0.7197197197197197	5.786394097084162	4.52714336277046	1.	13.188767474237688	8.623998154470794
0.7207207207207207	5.797826769690972	4.541710250847183	1.	13.188767474237688	8.623998154470794
0.7217217217217218	5.809783481771296	4.548018264634717	1.	13.188767474237688	8.623998154470794
0.7227227227227228	5.821702312710414	4.559161084792068	1.	13.188767474237688	8.623998154470794
0.7237237237237237	5.8335235962819185	4.571940156199856	1.	13.188767474237688	8.623998154470794
0.7247247247247247	5.846016270349651	4.578504681652905	1.	13.188767474237688	8.623998154470794
0.7257257257257257	5.857502413177536	4.592310791763156	1.	13.188767474237688	8.623998154470794
0.7267267267267268	5.869148592330568	4.6013344427311935	1.	13.188767474237688	8.623998154470794
0.7277277277277278	5.881939765842024	4.610156069384712	1.	13.188767474237688	8.623998154470794
0.7287287287287287	5.8934269081024	4.624577897778041	1.	13.188767474237688	8.623998154470794
0.7297297297297297	5.905531386706905	4.6309883791649895	1.	13.188767474237688	8.623998154470794
0.7307307307307307	5.917488798099258	4.642703766024947	1.	13.188767474237688	8.623998154470794
0.7317317317317318	5.929297640853707	4.654668123053319	1.	13.188767474237688	8.623998154470794
0.7327327327327328	5.942095630660351	4.661823941864771	1.	13.188767474237688	8.623998154470794
0.7337337337337337	5.953659289553815	4.675980755607473	1.	13.188767474237688	8.623998154470794
0.7347347347347347	5.9654559441336925	4.684083686600541	1.	13.188767474237688	8.623998154470794
0.7357357357357357	5.978172912379982	4.694042985035235	1.	13.188767474237688	8.623998154470794
0.7367367367367368	5.989843087910761	4.707777244048916	1.	13.188767474237688	8.623998154470794
0.7377377377377378	6.002338243881533	4.714211130122736	1.	13.188767474237688	8.623998154470794
0.7387387387387387	6.01420676299302	4.727519643741308	1.	13.188767474237688	8.623998154470794
0.7397397397397397	6.025922444113611	4.737227382065617	1.	13.188767474237688	8.623998154470794
0.7407407407407407	6.038975441593705	4.746097444345177	1.	13.188767474237688	8.623998154470794
0.7417417417417418	6.05058339190253	4.760296469571671	1.	13.188767474237688	8.623998154470794
0.7427427427427428	6.0629434015989725	4.766978070862887	1.	13.188767474237688	8.623998154470794
0.7437437437437437	6.075101198125064	4.779421391882936	1.	13.188767474237688	8.623998154470794
0.7447447447447447	6.08690033425797	4.79027578463921	1.	13.188767474237688	8.623998154470794
0.7457457457457457	6.100034408997488	4.79857122359522	1.	13.188767474237688	8.623998154470794
0.7467467467467468	6.111730860805321	4.812738772966833	1.	13.188767474237688	8.623998154470794
0.7477477477477478	6.1240215944470915	4.8199070454921635	1.	13.188767474237688	8.623998154470794
0.7487487487487487	6.136418274514375	4.831885091816666	1.	13.188767474237688	8.623998154470794
0.7497497497497497	6.148270375672889	4.843227261653242	1.	13.188767474237688	8.623998154470794
0.7507507507507507	6.161466024995296	4.851426195261798	1.	13.188767474237688	8.623998154470794
0.7517517517517518	6.173256312119247	4.8655376468215845	1.	13.188767474237688	8.623998154470794
0.7527527527527528	6.1856137685880705	4.872884065698278	1.	13.188767474237688	8.623998154470794
0.7537537537537538	6.198117114875692	4.884982511346004	1.	13.188767474237688	8.623998154470794
0.7547547547547547	6.210015424588798	4.896109172687271	1.	13.188767474237688	8.623998154470794
0.7557557557557557	6.2233234222528315	4.904658429563176	1.	13.188767474237688	8.623998154470794
0.7567567567567568	6.2351679669751086	4.9186868284914205	1.	13.188767474237688	8.623998154470794
0.7577577577577578	6.247746176456897	4.925934229415217	1.	13.188767474237688	8.623998154470794
0.7587587587587588	6.260275957617226	4.93867514648808	1.	13.188767474237688	8.623998154470794
0.7597597597597597	6.272194642803466	4.9489502579197024	1.	13.188767474237688	8.623998154470794
0.7607607607607607	6.285612320639174	4.958327581081698	1.	13.188767474237688	8.623998154470794
0.7617617617617618	6.29749017397583	4.972083853053614	1.	13.188767474237688	8.623998154470794
0.7627627627627628	6.310433871342667	4.9792301448679055	1.	13.188767474237688	8.623998154470794
0.7637637637637638	6.322842795771396	4.992770389312049	1.	13.188767474237688	8.623998154470794
0.7647647647647647	6.3349824002573705	5.001801192702548	1.	13.188767474237688	8.623998154470794
0.7657657657657657	6.348291047704668	5.012500836101758	1.	13.188767474237688	8.623998154470794
0.7667667667667668	6.360228898898049	5.024960994722265	1.	13.188767474237688	8.623998154470794
0.7677677677677678	6.373615206648976	5.033073197780313	1.	13.188767474237688	8.623998154470794
0.7687687687687688	6.385790047718499	5.047023598715002	1.	13.188767474237688	8.623998154470794
0.7697697697697697	6.398472364935018	5.054854440236604	1.	13.188767474237688	8.623998154470794
0.7707707707707707	6.411368911923695	5.067552574293164	1.	13.188767474237688	8.623998154470794
0.7717717717717718	6.423490049731754	5.07777420204788	1.	13.188767474237688	8.623998154470794
0.7727727727727728	6.437111622363667	5.087803812448853	1.	13.188767474237688	8.623998154470794
0.7737737737737738	6.449202206222304	5.100815265681247	1.	13.188767474237688	8.623998154470794
0.7747747747747747	6.462599623984215	5.108780161231366	1.	13.188767474237688	8.623998154470794
0.7757757757757757	6.475022159743395	5.122665547713858	1.	13.188767474237688	8.623998154470794
0.7767767767767768	6.487782590788572	5.130824928552268	1.	13.188767474237688	8.623998154470794
0.7777777777777778	6.500894274373948	5.143527618005343	1.	13.188767474237688	8.623998154470794
0.7787787787787788	6.513166563955653	5.15370232047712	1.	13.188767474237688	8.623998154470794
0.7797797797797797	6.526907268552255	5.164148626242668	1.	13.188767474237688	8.623998154470794
0.7807807807807807	6.539098593128877	5.176696426769732	1.	13.188767474237688	8.623998154470794
0.7817817817817818	6.552782328501421	5.185310013663852	1.	13.188767474237688	8.623998154470794
0.7827827827827828	6.565228868034558	5.199104818498402	1.	13.188767474237688	8.623998154470794
0.7837837837837838	6.5784577573552285	5.207145024572709	1.	13.188767474237688	8.623998154470794
0.7847847847847848	6.591470387761529	5.2206277497188	1.	13.188767474237688	8.623998154470794
0.7857857857857858	6.604149244404621	5.229727196744604	1.	13.188767474237688	8.623998154470794
0.7867867867867868	6.617717849004319	5.241733935932488	1.	13.188767474237688	8.623998154470794
0.7877877877877878	6.630128895982549	5.252645482790199	1.	13.188767474237688	8.623998154470794
0.7887887887887888	6.644121049860298	5.262994333884428	1.	13.188767474237688	8.623998154470794
0.7897897897897898	6.656522320754399	5.275575493019262	1.	13.188767474237688	8.623998154470794
0.7907907907907908	6.670433611818395	5.284576672371424	1.	13.188767474237688	8.623998154470794
0.7917917917917918	6.683064570433832	5.298234530057653	1.	13.188767474237688	8.623998154470794
0.7927927927927928	6.6966906821473	5.306566685213935	1.	13.188767474237688	8.623998154470794
0.7937937937937938	6.709743088882554	5.32028866304653	1.	13.188767474237688	8.623998154470794
0.7947947947947948	6.722966394984158	5.328997449609316	1.	13.188767474237688	8.623998154470794
0.7957957957957958	6.736487418758093	5.342185638942787	1.	13.188767474237688	8.623998154470794
0.7967967967967968	6.749395067665648	5.351773862796846	1.	13.188767474237688	8.623998154470794
0.7977977977977978	6.763280649706746	5.363961552284039	1.	13.188767474237688	8.623998154470794
0.7987987987987988	6.776038139748391	5.374677153847214	1.	13.188767474237688	8.623998154470794
0.7997997997997998	6.7902474642690445	5.385821709839162	1.	13.188767474237688	8.623998154470794
0.8008008008008008	6.802918184515099	5.397608545766544	1.	13.188767474237688	8.623998154470794
0.8018018018018018	6.817238662031556	5.407935140828272	1.	13.188767474237688	8.623998154470794
0.8028028028028028	6.830007093579752	5.420526379806762	1.	13.188767474237688	8.623998154470794
0.8038038038038038	6.844299797563419	5.430193547228694	1.	13.188767474237688	8.623998154470794
0.8048048048048048	6.857237610919848	5.443406178500326	1.	13.188767474237688	8.623998154470794
0.8058058058058059	6.871451544097967	5.452618909266731	1.	13.188767474237688	8.623998154470794
0.8068068068068068	6.884575939140868	5.466210211844691	1.	13.188767474237688	8.623998154470794
0.8078078078078078	6.898713797910012	5.475210855100543	1.	13.188767474237688	8.623998154470794
0.8088088088088088	6.912045865204311	5.488901147225183	1.	13.188767474237688	8.623998154470794
0.8098098098098098	6.926096918393137	5.497963393190227	1.	13.188767474237688	8.623998154470794
0.8108108108108109	6.9396349078620405	5.511651663128557	1.	13.188767474237688	8.623998154470794
0.8118118118118118	6.953629360902112	5.520817763722592	1.	13.188767474237688	8.623998154470794
0.8128128128128128	6.9673426282574065	5.534477587278347	1.	13.188767474237688	8.623998154470794
0.8138138138138138	6.981320390580851	5.543758344074149	1.	13.188767474237688	8.623998154470794
0.8148148148148148	6.995172013731198	5.557389271125971	1.	13.188767474237688	8.623998154470794
0.8158158158158159	7.009175074545105	5.566774454518853	1.	13.188767474237688	8.623998154470794
0.8168168168168168	7.023126707988546	5.580391974841904	1.	13.188767474237688	8.623998154470794
0.8178178178178178	7.037197471198218	5.589862148174304	1.	13.188767474237688	8.623998154470794
0.8188188188188188	7.051210337980685	5.603488387382259	1.	13.188767474237688	8.623998154470794
0.8198198198198198	7.065390376333542	5.613024414337485	1.	13.188767474237688	8.623998154470794
0.8208208208208209	7.079425878264354	5.626673867039067	1.	13.188767474237688	8.623998154470794
0.8218218218218218	7.0937551755171455	5.636276751267773	1.	13.188767474237688	8.623998154470794
0.8228228228228228	7.10777672469833	5.649943363079977	1.	13.188767474237688	8.623998154470794
0.8238238238238238	7.122291856816763	5.65963228916435	1.	13.188767474237688	8.623998154470794
0.8248248248248248	7.136267333778758	5.67328651231606	1.	13.188767474237688	8.623998154470794
0.8258258258258259	7.150993941728993	5.68312407174132	1.	13.188767474237688	8.623998154470794
0.8268268268268268	7.164908717180349	5.6966425171050155	1.	13.188767474237688	8.623998154470794
0.8278278278278278	7.179841841595504	5.70680724098056	1.	13.188767474237688	8.623998154470794
0.8288288288288288	7.193720167859868	5.719934919683622	1.	13.188767474237688	8.623998154470794
0.8298298298298298	7.208838123678553	5.7306707780525015	1.	13.188767474237688	8.623998154470794
0.8308308308308309	7.222705385153753	5.7432352444967405	1.	13.188767474237688	8.623998154470794
0.8318318318318318	7.237968208416314	5.754704604147924	1.	13.188767474237688	8.623998154470794
0.8328328328328328	7.251944228560684	5.766574845105378	1.	13.188767474237688	8.623998154470794
0.8338338338338338	7.2672028622407225	5.778917097570442	1.	13.188767474237688	8.623998154470794
0.8348348348348348	7.281463255259209	5.790006898568832	1.	13.188767474237688	8.623998154470794
0.8358358358358359	7.296597366708781	5.803168268834174	1.	13.188767474237688	8.623998154470794
0.8368368368368369	7.311247274043787	5.813652561692165	1.	13.188767474237688	8.623998154470794
0.8378378378378378	7.326109942135247	5.827300077549133	1.	13.188767474237688	8.623998154470794
0.8388388388388388	7.341232503527345	5.837702995453437	1.	13.188767474237688	8.623998154470794
0.8398398398398398	7.355787919151753	5.85124087426585	1.	13.188767474237688	8.623998154470794
0.8408408408408409	7.371304158947915	5.862245459964873	1.	13.188767474237688	8.623998154470794
0.8418418418418419	7.385742803241399	5.874888424855949	1.	13.188767474237688	8.623998154470794
0.8428428428428428	7.401430978261037	5.887090886463157	1.	13.188767474237688	8.623998154470794
0.8438438438438438	7.416126162857342	5.898597026058839	1.	13.188767474237688	8.623998154470794
0.8448448448448449	7.431632760655598	5.911954786733076	1.	13.188767474237688	8.623998154470794
0.8458458458458459	7.446874366366075	5.922733082042272	1.	13.188767474237688	8.623998154470794
0.8468468468468469	7.461948996126735	5.936446552766584	1.	13.188767474237688	8.623998154470794
0.8478478478478478	7.477738884842288	5.947634978171939	1.	13.188767474237688	8.623998154470794
0.8488488488488488	7.492589544955968	5.960398410987359	1.	13.188767474237688	8.623998154470794
0.8498498498498499	7.5085757557920365	5.973020282640038	1.	13.188767474237688	8.623998154470794
0.8508508508508509	7.523795038541666	5.98444550355403	1.	13.188767474237688	8.623998154470794
0.8518518518518519	7.5394461800820505	5.9981464660700645	1.	13.188767474237688	8.623998154470794
0.8528528528528528	7.555326553077535	6.0093431104117085	1.	13.188767474237688	8.623998154470794
0.8538538538538538	7.570539719295837	6.02257050698508	1.	13.188767474237688	8.623998154470794
0.8548548548548549	7.586796505404655	6.035080253883078	1.	13.188767474237688	8.623998154470794
0.8558558558558559	7.602285126517884	6.046827337520667	1.	13.188767474237688	8.623998154470794
0.8568568568568569	7.618219308456077	6.060578668189547	1.	13.188767474237688	8.623998154470794
0.8578578578578578	7.634418346699626	6.072107612791841	1.	13.188767474237688	8.623998154470794
0.8588588588588588	7.649933262442872	6.085182820618134	1.	13.188767474237688	8.623998154470794
0.8598598598598599	7.666417872563169	6.0982527480022055	1.	13.188767474237688	8.623998154470794
0.8608608608608609	7.6824193104143585	6.109903420301856	1.	13.188767474237688	8.623998154470794
0.8618618618618619	7.698388669078251	6.123701265514938	1.	13.188767474237688	8.623998154470794
0.8628628628628628	7.715055361704361	6.136018114858276	1.	13.188767474237688	8.623998154470794
0.8638638638638638	7.7310098131922365	6.1483763481017855	1.	13.188767474237688	8.623998154470794
0.8648648648648649	7.7474775192264165	6.162197550195315	1.	13.188767474237688	8.623998154470794
0.8658658658658659	7.7641896919391025	6.174243002438284	1.	13.188767474237688	8.623998154470794
0.8668668668668669	7.780297383650451	6.187210607597065	1.	13.188767474237688	8.623998154470794
0.8678678678678678	7.797125648239639	6.2008882272884085	1.	13.188767474237688	8.623998154470794
0.8688688688688688	7.813928073307313	6.212957699460576	1.	13.188767474237688	8.623998154470794
0.8698698698698699	7.8302708719443395	6.226267687507533	1.	13.188767474237688	8.623998154470794
0.8708708708708709	7.847351474422441	6.239904562502473	1.	13.188767474237688	8.623998154470794
0.8718718718718719	7.864333446297365	6.252130858233926	1.	13.188767474237688	8.623998154470794
0.8728728728728729	7.880924569893621	6.265543444317701	1.	13.188767474237688	8.623998154470794
0.8738738738738738	7.898193012881472	6.279297837190295	1.	13.188767474237688	8.623998154470794
0.8748748748748749	7.915439075180197	6.291754180383131	1.	13.188767474237688	8.623998154470794
0.8758758758758759	7.932290672283803	6.305068171315771	1.	13.188767474237688	8.623998154470794
0.8768768768768769	7.949679284555122	6.319040491224918	1.	13.188767474237688	8.623998154470794
0.8778778778778779	7.967250884090887	6.331864105707809	1.	13.188767474237688	8.623998154470794
0.8788788788788788	7.984428221317354	6.344913705884	1.	13.188767474237688	8.623998154470794
0.8798798798798799	8.001858269416932	6.359045656102782	1.	13.188767474237688	8.623998154470794
0.8808808808808809	8.019740270772981	6.372452525062525	1.	13.188767474237688	8.623998154470794
0.8818818818818819	8.03737231220639	6.3853132875529655	1.	13.188767474237688	8.623998154470794
0.8828828828828829	8.054878793265797	6.399205266205351	1.	13.188767474237688	8.623998154470794
0.8838838838838838	8.072895613621302	6.413267763300744	1.	13.188767474237688	8.623998154470794
0.8848848848848849	8.091022374791692	6.426508466637143	1.	13.188767474237688	8.623998154470794
0.8858858858858859	8.108896624784961	6.439826974259847	1.	13.188767474237688	8.623998154470794
0.8868868868868869	8.126859291739656	6.4540271847692745	1.	13.188767474237688	8.623998154470794
0.8878878878878879	8.145275561456792	6.468103597236856	1.	13.188767474237688	8.623998154470794
0.8888888888888888	8.163727740527172	6.481538217102795	1.	13.188767474237688	8.623998154470794
0.8898898898898899	8.182005219909872	6.495103960720324	1.	13.188767474237688	8.623998154470794
0.8908908908908909	8.200359312763892	6.509389226060904	1.	13.188767474237688	8.623998154470794
0.8918918918918919	8.219098759635848	6.523706529371403	1.	13.188767474237688	8.623998154470794
0.8928928928928929	8.23797978926389	6.537552914142493	1.	13.188767474237688	8.623998154470794
0.8938938938938938	8.2567733906051	6.551230475577003	1.	13.188767474237688	8.623998154470794
0.8948948948948949	8.275535552187039	6.565395954685299	1.	13.188767474237688	8.623998154470794
0.8958958958958959	8.294516787279282	6.579949192592418	1.	13.188767474237688	8.623998154470794
0.8968968968968969	8.313798277609028	6.594369178209473	1.	13.188767474237688	8.623998154470794
0.8978978978978979	8.333174781019078	6.608495670236808	1.	13.188767474237688	8.623998154470794
0.8988988988988988	8.352535804289829	6.622529781956489	1.	13.188767474237688	8.623998154470794
0.8998998998998999	8.371910082641268	6.636861795546686	1.	13.188767474237688	8.623998154470794
0.9009009009009009	8.391420642561645	6.651531720626876	1.	13.188767474237688	8.623998154470794
0.9019019019019019	8.411164082488131	6.666303111376031	1.	13.188767474237688	8.623998154470794
0.9029029029029029	8.431116184745836	6.680958642007737	1.	13.188767474237688	8.623998154470794
0.9039039039039038	8.4511717475246	6.695499126076869	1.	13.188767474237688	8.623998154470794
0.9049049049049049	8.471292613144204	6.709995471077198	1.	13.188767474237688	8.623998154470794
0.9059059059059059	8.491482552260763	6.7245959890084235	1.	13.188767474237688	8.623998154470794
0.9069069069069069	8.511772629280276	6.73939595795393	1.	13.188767474237688	8.623998154470794
0.9079079079079079	8.532205096624423	6.754367419422771	1.	13.188767474237688	8.623998154470794
0.908908908908909	8.552808631790919	6.76944557389432	1.	13.188767474237688	8.623998154470794
0.9099099099099099	8.573586949694342	6.784575048445403	1.	13.188767474237688	8.623998154470794
0.9109109109109109	8.594535614599708	6.7997216669311875	1.	13.188767474237688	8.623998154470794
0.9119119119119119	8.61563610599169	6.8148821328368	1.	13.188767474237688	8.623998154470794
0.9129129129129129	8.636877074890734	6.830084306751541	1.	13.188767474237688	8.623998154470794
0.913913913913914	8.658258080411787	6.845331071325991	1.	13.188767474237688	8.623998154470794
0.914914914914915	8.679784904173221	6.860644069253823	1.	13.188767474237688	8.623998154470794
0.9159159159159159	8.701461546149993	6.876028512430288	1.	13.188767474237688	8.623998154470794
0.9169169169169169	8.723294025496221	6.891492364983054	1.	13.188767474237688	8.623998154470794
0.9179179179179179	8.745287223653573	6.907039113592508	1.	13.188767474237688	8.623998154470794
0.918918918918919	8.767445828230148	6.922670705030035	1.	13.188767474237688	8.623998154470794
0.91991991991992	8.789773639472337	6.938387443552197	1.	13.188767474237688	8.623998154470794
0.9209209209209209	8.812273650578868	6.954188202459785	1.	13.188767474237688	8.623998154470794
0.9219219219219219	8.834948699253568	6.970070587808102	1.	13.188767474237688	8.623998154470794
0.9229229229229229	8.857801099408945	6.986029439431046	1.	13.188767474237688	8.623998154470794
0.923923923923924	8.880835055559615	7.002060454288239	1.	13.188767474237688	8.623998154470794
0.924924924924925	8.90405477304847	7.018152923323963	1.	13.188767474237688	8.623998154470794
0.9259259259259259	8.927470570052492	7.034303363780873	1.	13.188767474237688	8.623998154470794
0.9269269269269269	8.951104743523313	7.050499196729916	1.	13.188767474237688	8.623998154470794
0.9279279279279279	8.9749682571126	7.066768888924216	1.	13.188767474237688	8.623998154470794
0.928928928928929	8.999064153436326	7.08315448629781	1.	13.188767474237688	8.623998154470794
0.92992992992993	9.023377865014165	7.099699812695833	1.	13.188767474237688	8.623998154470794
0.9309309309309309	9.047884431728008	7.116410879521973	1.	13.188767474237688	8.623998154470794
0.9319319319319319	9.072573508797412	7.133191906827929	1.	13.188767474237688	8.623998154470794
0.9329329329329329	9.097478411717166	7.149968026285582	1.	13.188767474237688	8.623998154470794
0.933933933933934	9.122674093485195	7.16674818954453	1.	13.188767474237688	8.623998154470794
0.934934934934935	9.148162392979188	7.1836921992759075	1.	13.188767474237688	8.623998154470794
0.9359359359359359	9.173866940829743	7.200883216948067	1.	13.188767474237688	8.623998154470794
0.9369369369369369	9.199761833290422	7.218113504319891	1.	13.188767474237688	8.623998154470794
0.9379379379379379	9.225961712230069	7.235292093903745	1.	13.188767474237688	8.623998154470794
0.938938938938939	9.252499006424697	7.252660790450231	1.	13.188767474237688	8.623998154470794
0.93993993993994	9.279243190610373	7.27026501835351	1.	13.188767474237688	8.623998154470794
0.9409409409409409	9.306259964658631	7.2877926942912215	1.	13.188767474237688	8.623998154470794
0.9419419419419419	9.333660573840799	7.305469819337534	1.	13.188767474237688	8.623998154470794
0.9429429429429429	9.361283116203625	7.323382834604525	1.	13.188767474237688	8.623998154470794
0.943943943943944	9.389251197534195	7.341213668458132	1.	13.188767474237688	8.623998154470794
0.944944944944945	9.417569034463819	7.3593378077554545	1.	13.188767474237688	8.623998154470794
0.9459459459459459	9.44616003762987	7.377459395630591	1.	13.188767474237688	8.623998154470794
0.9469469469469469	9.475172827272107	7.39576788396088	1.	13.188767474237688	8.623998154470794
0.9479479479479479	9.504463142725422	7.414159574300811	1.	13.188767474237688	8.623998154470794
0.948948948948949	9.534194706406982	7.432717098169567	1.	13.188767474237688	8.623998154470794
0.94994994994995	9.564246684945738	7.451336607843183	1.	13.188767474237688	8.623998154470794
0.950950950950951	9.59472765015371	7.470187307078882	1.	13.188767474237688	8.623998154470794
0.9519519519519519	9.625617240977979	7.489051961538539	1.	13.188767474237688	8.623998154470794
0.9529529529529529	9.65689156342731	7.5081457106169	1.	13.188767474237688	8.623998154470794
0.953953953953954	9.688645927919701	7.527369463777379	1.	13.188767474237688	8.623998154470794
0.954954954954955	9.720845393843609	7.54667416631467	1.	13.188767474237688	8.623998154470794
0.955955955955956	9.753489877295346	7.566159958477784	1.	13.188767474237688	8.623998154470794
0.9569569569569569	9.786631347299263	7.585826081872674	1.	13.188767474237688	8.623998154470794
0.9579579579579579	9.820293148194503	7.605631431018845	1.	13.188767474237688	8.623998154470794
0.958958958958959	9.854485417101973	7.62557767163583	1.	13.188767474237688	8.623998154470794
0.95995995995996	9.88922425414035	7.645680867290685	1.	13.188767474237688	8.623998154470794
0.960960960960961	9.924533231876277	7.665951234046832	1.	13.188767474237688	8.623998154470794
0.9619619619619619	9.960438376459209	7.686393645905057	1.	13.188767474237688	8.623998154470794
0.9629629629629629	9.996965978653586	7.707010523314179	1.	13.188767474237688	8.623998154470794
0.963963963963964	10.034145350711546	7.72780146013859	1.	13.188767474237688	8.623998154470794
0.964964964964965	10.072012200521453	7.748764202831831	1.	13.188767474237688	8.623998154470794
0.965965965965966	10.110603564680597	7.769911993006677	1.	13.188767474237688	8.623998154470794
0.9669669669669669	10.14994345085152	7.791273057463901	1.	13.188767474237688	8.623998154470794
0.9679679679679679	10.190062351361226	7.812820715801244	1.	13.188767474237688	8.623998154470794
0.968968968968969	10.231029109422836	7.834559886201049	1.	13.188767474237688	8.623998154470794
0.96996996996997	10.272857468717705	7.856523336200959	1.	13.188767474237688	8.623998154470794
0.970970970970971	10.315624587213296	7.87868879880808	1.	13.188767474237688	8.623998154470794
0.9719719719719719	10.3593615743802	7.90107173505492	1.	13.188767474237688	8.623998154470794
0.972972972972973	10.40413532246246	7.923689282072247	1.	13.188767474237688	8.623998154470794
0.973973973973974	10.450012844612187	7.9465373705393265	1.	13.188767474237688	8.623998154470794
0.974974974974975	10.497061747344645	7.969622366723846	1.	13.188767474237688	8.623998154470794
0.975975975975976	10.545359545473588	7.992952278615146	1.	13.188767474237688	8.623998154470794
0.9769769769769769	10.594995763723787	8.016537665775518	1.	13.188767474237688	8.623998154470794
0.977977977977978	10.646058866926177	8.040389317751032	1.	13.188767474237688	8.623998154470794
0.978978978978979	10.698663605303613	8.064505170963269	1.	13.188767474237688	8.623998154470794
0.97997997997998	10.752925489434661	8.088903824844962	1.	13.188767474237688	8.623998154470794
0.980980980980981	10.80898669107784	8.113589231958937	1.	13.188767474237688	8.623998154470794
0.9819819819819819	10.86699959938669	8.13857000574015	1.	13.188767474237688	8.623998154470794
0.982982982982983	10.927146156931354	8.163857175921187	1.	13.188767474237688	8.623998154470794
0.983983983983984	10.989624969966956	8.189459755611914	1.	13.188767474237688	8.623998154470794
0.984984984984985	11.05468205698537	8.215386776693878	1.	13.188767474237688	8.623998154470794
0.985985985985986	11.122595254277773	8.241646732906247	1.	13.188767474237688	8.623998154470794
0.986986986986987	11.193698935547264	8.268249743580736	1.	13.188767474237688	8.623998154470794
0.987987987987988	11.268392194878642	8.295202110060394	1.	13.188767474237688	8.623998154470794
0.988988988988989	11.347163843347008	8.322510261386567	1.	13.188767474237688	8.623998154470794
0.98998998998999	11.430614011135699	8.350177761140488	1.	13.188767474237688	8.623998154470794
0.990990990990991	11.519505654772336	8.378203068741847	1.	13.188767474237688	8.623998154470794
0.991991991991992	11.614820050794295	8.406577837029733	1.	13.188767474237688	8.623998154470794
0.992992992992993	11.717859765283475	8.435281747755026	1.	13.188767474237688	8.623998154470794
0.993993993993994	11.830421343593805	8.46427411279359	1.	13.188767474237688	8.623998154470794
0.994994994994995	11.955091027574868	8.493478973951245	1.	13.188767474237688	8.623998154470794
0.995995995995996	12.095848782096938	8.522753556735779	1.	13.188767474237688	8.623998154470794
0.996996996996997	12.259397086015426	8.551819139646494	1.	13.188767474237688	8.623998154470794
0.997997997997998	12.45881297900201	8.580075529425784	1.	13.188767474237688	8.623998154470794
0.998998998998999	12.72775336603738	8.605933826614553	1.	13.188767474237688	8.623998154470794
1.	13.188708966123283	8.623977090595847	1.	13.188767474237688	8.623998154470794
